PS-EIP: Robust Photometric Stereo Based on Event Interval Profile

Recently, the energy-efficient photometric stereo method using an event camera has been proposed to recover surface normals from events triggered by changes in logarithmic Lambertian reflections under a moving directional light source. However, EventPS treats each event interval independently, making it sensitive to noise, shadows, and non-Lambertian reflections. This paper proposes Photometric Stereo based on Event Interval Profile (PS-EIP), a robust method that recovers pixelwise surface normals from a time-series profile of event intervals. By exploiting the continuity of the profile and introducing an outlier detection method based on profile shape, our approach enhances robustness against outliers from shadows and specular reflections. Experiments using real event data from 3D-printed objects demonstrate that PS-EIP significantly improves robustness to outliers compared to EventPS's deep-learning variant, EventPS-FCN, without relying on deep learning.

==> EventPSFigs/all_mae.txt <==
{
    "sphere_albedo2_multi": 8.680812425317063,
    "sphere_diffuse3": 8.17027487157134,
    "sphere_black": 33.27251588657984,
    "sphere_albedo3_diffuse": 8.289401537551429,
    "germanicus": 13.364969630945449,
    "sphere_albedo2_diffuse": 7.7841408913414005,
    "sphere_diffuse": 7.95649080565999,
    "cv": 19.540958273084147,
    "brick": 19.383608445061427,
    "sphere_diffuse4": 8.011950699434955,
    "cv_gloss": 24.89732992457652,
    "sphere_sss": 8.034143548170704,
    "bunny": 14.822677766929305,
    "sphere_semigloss": 9.345760006274617,
    "sphere_albedo2_gloss": 9.313148185473054,
    "bunny_multi": 17.1684243912932,
    "sphere_cast_double": 14.426058385019672,
    "baboon": 13.062636561899229,
    "sphere_cast": 12.024704756235746,
    "sphere_albedo_bg": 9.39960794856765,
    "cube": 8.712158696698593,
    "sphere_gloss": 10.124152048495784,
    "floral": 25.40912026202324
}

==> EventPSFigs/baboon/MAE.txt <==
13.062636561899229

==> EventPSFigs/brick/MAE.txt <==
19.383608445061427

==> EventPSFigs/bunny/MAE.txt <==
14.822677766929305

==> EventPSFigs/bunny_multi/MAE.txt <==
17.1684243912932

==> EventPSFigs/cube/MAE.txt <==
8.712158696698593

==> EventPSFigs/cv/MAE.txt <==
19.540958273084147

==> EventPSFigs/cv_gloss/MAE.txt <==
24.89732992457652

==> EventPSFigs/floral/MAE.txt <==
25.40912026202324

==> EventPSFigs/germanicus/MAE.txt <==
13.364969630945449

==> EventPSFigs/sphere_albedo2_diffuse/MAE.txt <==
7.7841408913414005

==> EventPSFigs/sphere_albedo2_gloss/MAE.txt <==
9.313148185473054

==> EventPSFigs/sphere_albedo2_multi/MAE.txt <==
8.680812425317063

==> EventPSFigs/sphere_albedo3_diffuse/MAE.txt <==
8.289401537551429

==> EventPSFigs/sphere_albedo_bg/MAE.txt <==
9.39960794856765

==> EventPSFigs/sphere_black/MAE.txt <==
33.27251588657984

==> EventPSFigs/sphere_cast/MAE.txt <==
12.024704756235746

==> EventPSFigs/sphere_cast_double/MAE.txt <==
14.426058385019672

==> EventPSFigs/sphere_diffuse/MAE.txt <==
7.95649080565999

==> EventPSFigs/sphere_diffuse3/MAE.txt <==
8.17027487157134

==> EventPSFigs/sphere_diffuse4/MAE.txt <==
8.011950699434955

==> EventPSFigs/sphere_gloss/MAE.txt <==
10.124152048495784

==> EventPSFigs/sphere_semigloss/MAE.txt <==
9.345760006274617

==> EventPSFigs/sphere_sss/MAE.txt <==
8.034143548170704

==> figs/results/mean_ang_error.yaml <==
sphere_diffuse: 2.91
sphere_gloss: 3.16
sphere_cast: 3.84
sphere_albedo2_diffuse: 3.38
sphere_albedo2_gloss: 3.48
sphere_albedo2_multi: 3.3
sphere_albedo3_diffuse: 3.91
bunny: 12.0
germanicus: 9.35
baboon: 8.8
cube: 6.96
cv: 6.99
brick: 10.05
floral: 15.86
sphere_sss: 3.88
sphere_cast_double: 6.14

==> figs/results_wo_mask/mean_ang_error.yaml <==
sphere_diffuse: 2.91
sphere_gloss: 3.93
sphere_cast: 11.06

